Split-Ring Couplers for On-Skin Wi-Fi Communication via an SSPP Waveguide Textile

Textile spoof surface plasmon polariton (SSPP) waveguides offer guided on-body links, but their body-facing ground conductors obstruct coupling from on-skin wireless nodes. This letter presents a split-ring coupling interface using local ground recesses at the textile terminations, without patterned garment-side launchers. The capacitively loaded rings are supported by polydimethylsiloxane carriers with a thickness of 2~mm. An image-current model and full-wave simulations examine the effect of backing-ground spacing and determine the recess geometry. For a 450~mm textile waveguide on a water-filled body phantom, the measured $S_{21}$ at 2.45 GHz was $-$18.8~dB, versus $-$60.9~dB without the textile. A 625-position scan showed a maximum 5.1 dB reduction relative to the nominal position within the measured joint $\pm$5~mm placement region. A separate two-node IEEE~802.11n test demonstrated a 65~Mb/s physical-layer (PHY) rate with zero packet errors among 300 frames at $-$20~dBm transmit power through the coupler link. These results establish high-rate, placement-tolerant on-skin Wi-Fi communication through an SSPP waveguide textile.

==> data/plot/gnd_recession_newL125.dat <==
gl rel
21 -1.03
22.5 0
25 -1.92
27.5 -7.74
30 -6.86


==> data/plot/gnd_recession_newL245.dat <==
gl rel
22.5 0
25 -4
30 -3.91
35 -13.76
37.5 -19.91
40 -20.66


==> data/plot/gnd_recession_oldL115.dat <==
gl rel
21 0
22.5 -0.78
25 -2.84
27.5 -2.12


==> data/plot/gnd_recession_oldL125.dat <==
gl rel
21 -0.74
22.5 0
25 -2.46
27.5 -7.85
30 -6.28
32.5 -8.26
35 -21.87
37.5 -22.61
40 -11.88


==> data/plot/gnd_recession_oldL135.dat <==
gl rel
21 -0.29
22.5 0
25 -2.86
27.5 -2.22


==> data/plot/gnd_spacing.dat <==
h peak accepted
0.1 -52.55 2.6606
0.25 -35.81 10.889
0.5 -21.96 26.81
1 -9.01 84.244
2 -6.07 99.712


==> data/plot/guarantee.dat <==
W lon tra joint
1 -17.4236 -17.3364 -17.4508
2 -17.7133 -17.5679 -17.8362
3 -18.2669 -17.5731 -18.4867
4 -19.3093 -17.8539 -19.7161
5 -21.3103 -18.0188 -22.4745
6 -24.8123 -18.4848 -27.6118
7 -26.9641 -18.6737 -29.11
8 -27.1623 -19.1623 -31.1478
9 -27.1623 -19.3407 -32.5004
10 -27.1623 -19.784 -38.799
11 -30.1281 -19.9358 -38.877
12 -30.1281 -20.4013 -44.6882


==> data/plot/map_contour_3_0.dat <==
x z
2.19546 -12
2.60364 -11
3 -10.2696
3.09266 -10
3.32854 -9
3.6785 -8
3.72064 -7
4 -6.44515
4.15547 -6
4.11734 -5
4.27998 -4
4.33183 -3
4.42102 -2
4.45936 -1
4.5082 0
4.54445 1
4.53127 2
4.52613 3
4.44305 4
4.43403 5
4.4499 6
4.37582 7
4.30492 8
4.16267 9
4.07527 10
4 10.3795
3.7719 11
3.42589 12


==> data/plot/map_contour_3_1.dat <==
x z
0.200588 12
0 11.8387
-0.987105 11
-1 10.9813
-1.72407 10
-2 9.72143
-2.51684 9
-3 8.42668
-3.26996 8
-4 7.31223
-4.30001 7
-4.99459 6
-5 5.99497
-5.993 5
-6 4.98761
-6.35791 4
-7 3.23501
-7.14426 3
-7.44783 2
-7.93745 1
-8 0.851706
-8.25253 0
-8.59646 -1
-8.8039 -2
-8.9331 -3
-9 -3.37874
-9.07395 -4
-9.06063 -5
-9.06684 -6
-9.05357 -7
-9 -7.08777
-8.23597 -8
-8 -8.70131
-7.85225 -9
-7.33968 -10
-7 -10.6514
-6.71612 -11
-6 -11.9081
-5.89779 -12


==> data/plot/map_contour_6_0.dat <==
x z
4.29184 -12
4.36474 -11
4.72515 -10
4.64057 -9
5 -8.24463
5.09819 -8
5 -7.49923
4.87821 -7
5 -6.75996
5.20847 -6
5.18907 -5
5.31938 -4
5.36146 -3
5.44311 -2
5.49007 -1
5.57564 0
5.64016 1
5.667 2
5.7038 3
5.66881 4
5.74722 5
5.93018 6
5.99352 7
6 7.05841
6.0941 8
6 8.53431
5.90978 9
5.94132 10
5.61931 11
6 11.8308
6.10488 12


==> data/plot/map_contour_6_1.dat <==
x z
-4.14463 12
-4.72438 11
-5 10.4225
-5.1689 10
-5.91873 9
-6 8.81788
-6.26684 8
-7 7.0728
-7.04015 7
-7.37234 6
-7.95798 5
-8 4.87933
-8.20879 4
-8.59658 3
-8.81357 2
-9 1.55986
-9.16109 1
-9.43615 0
-9.7081 -1
-9.94421 -2
-10 -2.68215
-10.0142 -3
-10.189 -4
-10.1728 -5
-10.2842 -6
-10.2308 -7
-10 -7.48007
-9.63873 -8
-9.40146 -9
-9.17995 -10
-9 -10.6173
-8.8238 -11
-8.35099 -12


==> data/plot/placement_map.dat <==
x z s21
-12 -12 -32.154
-11 -12 -31.3879
-10 -12 -27.4825
-9 -12 -24.598
-8 -12 -22.6384
-7 -12 -21.2683
-6 -12 -20.3803
-5 -12 -19.851
-4 -12 -19.4365
-3 -12 -19.1892
-2 -12 -19.1217
-1 -12 -19.2346
0 -12 -19.3919
1 -12 -19.6271
2 -12 -20.1368
3 -12 -21.1058
4 -12 -22.6662
5 -12 -24.9277
6 -12 -27.9744
7 -12 -32.4076
8 -12 -38.0809
9 -12 -33.0663
10 -12 -30.2747
11 -12 -29.227
12 -12 -28.7397
-12 -11 -31.5243
-11 -11 -30.9034
-10 -11 -26.6346
-9 -11 -23.6476
-8 -11 -21.8235
-7 -11 -20.538
-6 -11 -19.7919
-5 -11 -19.3128
-4 -11 -18.985
-3 -11 -18.7792
-2 -11 -18.74
-1 -11 -18.794
0 -11 -18.9202
1 -11 -19.2257
2 -11 -19.7621
3 -11 -20.6966
4 -11 -22.3019
5 -11 -25.1102
6 -11 -31.1235
7 -11 -32.4711
8 -11 -28.3359
9 -11 -28.3913
10 -11 -27.6883
11 -11 -27.1036
12 -11 -27.1868
-12 -10 -30.9698
-11 -10 -29.9301
-10 -10 -25.6886
-9 -10 -22.8078
-8 -10 -21.0956
-7 -10 -19.9304
-6 -10 -19.3204
-5 -10 -18.8468
-4 -10 -18.5392
-3 -10 -18.3911
-2 -10 -18.3172
-1 -10 -18.4093
0 -10 -18.5496
1 -10 -18.7885
2 -10 -19.2785
3 -10 -20.1895
4 -10 -21.6648
5 -10 -23.9559
6 -10 -27.4485
7 -10 -33.03
8 -10 -29.586
9 -10 -27.7007
10 -10 -26.8697
11 -10 -26.1895
12 -10 -25.89
-12 -9 -30.0675
-11 -9 -29.6333
-10 -9 -25.0676
-9 -9 -22.1582
-8 -9 -20.4863
-7 -9 -19.4027
-6 -9 -18.8552
-5 -9 -18.4659
-4 -9 -18.207
-3 -9 -18.0948
-2 -9 -18.0578
-1 -9 -18.1132
0 -9 -18.2286
1 -9 -18.5135
2 -9 -18.931
3 -9 -19.8212
4 -9 -21.3583
5 -9 -24.4304
6 -9 -29.9915
7 -9 -27.0211
8 -9 -25.5861
9 -9 -24.8724
10 -9 -25.3296
11 -9 -24.9917
12 -9 -25.2369
-12 -8 -29.485
-11 -8 -29.0074
-10 -8 -24.3346
-9 -8 -21.5433
-8 -8 -19.9503
-7 -8 -19.0612
-6 -8 -18.5266
-5 -8 -18.1195
-4 -8 -17.8972
-3 -8 -17.7697
-2 -8 -17.744
-1 -8 -17.7632
0 -8 -17.912
1 -8 -18.1095
2 -8 -18.546
3 -8 -19.3461
4 -8 -20.7906
5 -8 -22.9686
6 -8 -26.6106
7 -8 -31.1478
8 -8 -28.2666
9 -8 -25.3969
10 -8 -25.0987
11 -8 -25.0007
12 -8 -25.1419
-12 -7 -29.8408
-11 -7 -26.4295
-10 -7 -22.3951
-9 -7 -20.2091
-8 -7 -19.1295
-7 -7 -18.4454
-6 -7 -18.0899
-5 -7 -17.8645
-4 -7 -17.7432
-3 -7 -17.6444
-2 -7 -17.6366
-1 -7 -17.6669
0 -7 -17.7983
1 -7 -17.9952
2 -7 -18.4539
3 -7 -19.2185
4 -7 -20.7556
5 -7 -23.6827
6 -7 -28.1389
7 -7 -26.5795
8 -7 -25.5149
9 -7 -24.6085
10 -7 -24.3142
11 -7 -24.3749
12 -7 -24.7868
-12 -6 -29.4521
-11 -6 -26.1773
-10 -6 -22.1943
-9 -6 -20.1924
-8 -6 -18.9692
-7 -6 -18.3215
-6 -6 -17.9175
-5 -6 -17.674
-4 -6 -17.5174
-3 -6 -17.4247
-2 -6 -17.3547
-1 -6 -17.3752
0 -6 -17.4895
1 -6 -17.6822
2 -6 -18.0532
3 -6 -18.7819
4 -6 -19.9817
5 -6 -22.1975
6 -6 -27.6118
7 -6 -29.11
8 -6 -27.4269
9 -6 -25.624
10 -6 -24.5807
11 -6 -24.4237
12 -6 -24.7587
-12 -5 -28.4062
-11 -5 -27.222
-10 -5 -22.5122
-9 -5 -20.1851
-8 -5 -18.9266
-7 -5 -18.2544
-6 -5 -17.8683
-5 -5 -17.6105
-4 -5 -17.4588
-3 -5 -17.3748
-2 -5 -17.3302
-1 -5 -17.3109
0 -5 -17.3905
1 -5 -17.5616
2 -5 -17.9593
3 -5 -18.6811
4 -5 -20.0406
5 -5 -22.4745
6 -5 -26.9791
7 -5 -26.5026
8 -5 -25.245
9 -5 -24.3812
10 -5 -23.7792
11 -5 -24.1132
12 -5 -24.645
-12 -4 -28.1795
-11 -4 -27.2783
-10 -4 -22.405
-9 -4 -20.1602
-8 -4 -18.8521
-7 -4 -18.1842
-6 -4 -17.7655
-5 -4 -17.5509
-4 -4 -17.3791
-3 -4 -17.2743
-2 -4 -17.2106
-1 -4 -17.2197
0 -4 -17.3079
1 -4 -17.4321
2 -4 -17.7872
3 -4 -18.3944
4 -4 -19.7161
5 -4 -21.8952
6 -4 -26.3757
7 -4 -27.6865
8 -4 -26.5212
9 -4 -25.2442
10 -4 -24.8874
11 -4 -24.7908
12 -4 -24.9688
-12 -3 -27.3486
-11 -3 -28.5176
-10 -3 -23.2516
-9 -3 -20.4274
-8 -3 -18.9147
-7 -3 -18.214
-6 -3 -17.726
-5 -3 -17.5141
-4 -3 -17.3387
-3 -3 -17.253
-2 -3 -17.1894
-1 -3 -17.185
0 -3 -17.2623
1 -3 -17.3916
2 -3 -17.7432
3 -3 -18.3803
4 -3 -19.5703
5 -3 -21.8483
6 -3 -25.937
7 -3 -27.0839
8 -3 -25.8645
9 -3 -24.3654
10 -3 -24.0642
11 -3 -24.665
12 -3 -24.9633
-12 -2 -27.1801
-11 -2 -28.6161
-10 -2 -23.4863
-9 -2 -20.6166
-8 -2 -19.1357
-7 -2 -18.337
-6 -2 -17.8469
-5 -2 -17.5324
-4 -2 -17.3683
-3 -2 -17.2408
-2 -2 -17.1731
-1 -2 -17.1499
0 -2 -17.2428
1 -2 -17.417
2 -2 -17.7098
3 -2 -18.2734
4 -2 -19.3936
5 -2 -21.6087
6 -2 -25.4847
7 -2 -27.2401
8 -2 -26.7728
9 -2 -25.6537
10 -2 -25.081
11 -2 -25.2984
12 -2 -25.4797
-12 -1 -26.8942
-11 -1 -29.407
-10 -1 -24.2798
-9 -1 -21.0129
-8 -1 -19.3112
-7 -1 -18.469
-6 -1 -17.9876
-5 -1 -17.6148
-4 -1 -17.3906
-3 -1 -17.2676
-2 -1 -17.1799
-1 -1 -17.1701
0 -1 -17.2102
1 -1 -17.3606
2 -1 -17.6896
3 -1 -18.2552
4 -1 -19.348
5 -1 -21.4775
6 -1 -25.2498
7 -1 -26.7834
8 -1 -26.354
9 -1 -25.3341
10 -1 -24.9598
11 -1 -25.3254
12 -1 -25.585
-12 0 -26.6235
-11 0 -30.1281
-10 0 -25.3035
-9 0 -21.7967
-8 0 -19.8294
-7 0 -18.7787
-6 0 -18.2244
-5 0 -17.8453
-4 0 -17.567
-3 0 -17.3696
-2 0 -17.2537
-1 0 -17.2575
0 0 -17.3262
1 0 -17.4236
2 0 -17.7133
3 0 -18.2669
4 0 -19.3093
5 0 -21.3103
6 0 -24.8123
7 0 -26.9641
8 0 -27.1623
9 0 -26.6261
10 0 -26.0855
11 0 -25.9155
12 0 -26.3038
-12 1 -26.2917
-11 1 -30.2887
-10 1 -26.6238
-9 1 -22.693
-8 1 -20.4127
-7 1 -19.0298
-6 1 -18.4736
-5 1 -18.0054
-4 1 -17.6853
-3 1 -17.4255
-2 1 -17.3163
-1 1 -17.2899
0 1 -17.3364
1 1 -17.4508
2 1 -17.7282
3 1 -18.3145
4 1 -19.3249
5 1 -21.164
6 1 -24.5416
7 1 -26.7781
8 1 -27.1534
9 1 -26.7424
10 1 -26.4065
11 1 -26.3061
12 1 -26.4905
-12 2 -26.2569
-11 2 -30.514
-10 2 -28.0818
-9 2 -23.824
-8 2 -21.1539
-7 2 -19.6549
-6 2 -18.8708
-5 2 -18.4348
-4 2 -18.0344
-3 2 -17.6779
-2 2 -17.5057
-1 2 -17.4894
0 2 -17.5679
1 2 -17.6292
2 2 -17.8362
3 2 -18.376
4 2 -19.3739
5 2 -21.1664
6 2 -24.4045
7 2 -26.9032
8 2 -27.7808
9 2 -27.5029
10 2 -27.11
11 2 -26.9774
12 2 -27.0682
-12 3 -26.1904
-11 3 -30.6635
-10 3 -29.3506
-9 3 -24.421
-8 3 -21.7072
-7 3 -20.0934
-6 3 -19.2751
-5 3 -18.6324
-4 3 -18.1973
-3 3 -17.8768
-2 3 -17.6429
-1 3 -17.5693
0 3 -17.5731
1 3 -17.6868
2 3 -17.9506
3 3 -18.4867
4 3 -19.4211
5 3 -21.1414
6 3 -24.2457
7 3 -26.8369
8 3 -27.971
9 3 -27.8947
10 3 -27.5567
11 3 -27.5478
12 3 -27.5166
-12 4 -26.1773
-11 4 -30.8918
-10 4 -30.8139
-9 4 -25.4911
-8 4 -22.7549
-7 4 -21.084
-6 4 -19.9038
-5 4 -19.1674
-4 4 -18.6883
-3 4 -18.2963
-2 4 -18.0105
-1 4 -17.9355
0 4 -17.8539
1 4 -17.9226
2 4 -18.1134
3 4 -18.5989
4 4 -19.4941
5 4 -21.3722
6 4 -24.2938
7 4 -26.8036
8 4 -28.4474
9 4 -28.8576
10 4 -28.6424
11 4 -28.5852
12 4 -28.5523
-12 5 -26.2331
-11 5 -31.0949
-10 5 -31.9697
-9 5 -26.4228
-8 5 -23.4046
-7 5 -21.5389
-6 5 -20.3315
-5 5 -19.5747
-4 5 -18.9568
-3 5 -18.5581
-2 5 -18.2536
-1 5 -18.0809
0 5 -18.0188
1 5 -18.0632
2 5 -18.2951
3 5 -18.7481
4 5 -19.6045
5 5 -21.2673
6 5 -24.0227
7 5 -26.7996
8 5 -28.5977
9 5 -29.3282
10 5 -29.4366
11 5 -29.3493
12 5 -29.1757
-12 6 -26.2469
-11 6 -31.2483
-10 6 -33.9261
-9 6 -27.9679
-8 6 -24.708
-7 6 -22.5065
-6 6 -21.1842
-5 6 -20.33
-4 6 -19.627
-3 6 -19.1289
-2 6 -18.7946
-1 6 -18.6084
0 6 -18.4848
1 6 -18.3814
2 6 -18.4413
3 6 -18.8277
4 6 -19.6442
5 6 -21.1601
6 6 -23.4888
7 6 -26.3109
8 6 -28.8365
9 6 -30.2147
10 6 -30.6802
11 6 -30.712
12 6 -30.6505
-12 7 -26.1222
-11 7 -31.078
-10 7 -35.7855
-9 7 -29.2306
-8 7 -25.6333
-7 7 -23.2297
-6 7 -21.7596
-5 7 -20.8521
-4 7 -20.1008
-3 7 -19.5607
-2 7 -19.1407
-1 7 -18.8592
0 7 -18.6737
1 7 -18.599
2 7 -18.7209
3 7 -19.0698
4 7 -19.8317
5 7 -21.1475
6 7 -23.3404
7 7 -26.2967
8 7 -28.9205
9 7 -30.7043
10 7 -31.5575
11 7 -31.862
12 7 -31.5294
-12 8 -26.0617
-11 8 -30.7464
-10 8 -38.6227
-9 8 -31.2489
-8 8 -27.0948
-7 8 -24.5552
-6 8 -22.8789
-5 8 -21.6626
-4 8 -20.8227
-3 8 -20.1426
-2 8 -19.639
-1 8 -19.2892
0 8 -19.1623
1 8 -18.9543
2 8 -18.9389
3 8 -19.2449
4 8 -19.9492
5 8 -21.1856
6 8 -23.0973
7 8 -25.5297
8 8 -28.6515
9 8 -31.304
10 8 -32.7504
11 8 -33.5424
12 8 -33.8339
-12 9 -25.957
-11 9 -30.329
-10 9 -38.799
-9 9 -32.5004
-8 9 -27.96
-7 9 -25.2923
-6 9 -23.4258
-5 9 -22.2003
-4 9 -21.267
-3 9 -20.5729
-2 9 -20.0623
-1 9 -19.613
0 9 -19.3407
1 9 -19.1608
2 9 -19.1989
3 9 -19.4634
4 9 -20.1342
5 9 -21.3145
6 9 -23.5257
7 9 -26.0888
8 9 -28.8265
9 9 -31.7075
10 9 -33.8956
11 9 -35.3107
12 9 -35.1822
-12 10 -25.8022
-11 10 -29.639
-10 10 -36.8189
-9 10 -35.5356
-8 10 -30.0173
-7 10 -26.7656
-6 10 -24.6031
-5 10 -23.0667
-4 10 -21.9131
-3 10 -21.0701
-2 10 -20.4281
-1 10 -20.0588
0 10 -19.784
1 10 -19.5148
2 10 -19.4328
3 10 -19.6472
4 10 -20.2421
5 10 -21.3594
6 10 -23.4488
7 10 -25.4933
8 10 -28.3039
9 10 -31.8476
10 10 -34.8531
11 10 -37.3979
12 10 -37.6937
-12 11 -25.5463
-11 11 -29.0206
-10 11 -35.3635
-9 11 -38.196
-8 11 -31.1875
-7 11 -27.5607
-6 11 -25.3415
-5 11 -23.6809
-4 11 -22.394
-3 11 -21.5054
-2 11 -20.7995
-1 11 -20.3313
0 11 -19.9358
1 11 -19.7221
2 11 -19.6333
3 11 -19.8609
4 11 -20.4637
5 11 -21.5492
6 11 -24.4185
7 11 -26.7587
8 11 -29.2278
9 11 -32.0315
10 11 -35.4862
11 11 -38.877
12 11 -39.3443
-12 12 -25.4104
-11 12 -28.3659
-10 12 -33.3787
-9 12 -44.6882
-8 12 -34.0503
-7 12 -29.3789
-6 12 -26.4308
-5 12 -24.541
-4 12 -23.1208
-3 12 -22.0157
-2 12 -21.1588
-1 12 -20.7226
0 12 -20.4013
1 12 -20.0269
2 12 -19.913
3 12 -20.0906
4 12 -20.6438
5 12 -21.6028
6 12 -23.1038
7 12 -25.2244
8 12 -28.3778
9 12 -31.5307
10 12 -34.9126
11 12 -39.5979
12 12 -42.9962


==> data/plot/placement_x.dat <==
dx s21
-10 -20.57
-7.5 -10.19
-5 -9.06
-2.5 -8.16
0 -7.82
2.5 -8.8
5 -14.16
6.25 -20.48
7.5 -14.06
10 -10.72


==> data/plot/placement_y.dat <==
dy delivered
-12.5 6.58
-10 27.99
-7.5 71.91
-5 68.13
-2.5 69.3
0 78.47
2.5 75.08
5 78.74
7.5 79.58
10 79.19
12.5 76.47


==> data/plot/ring_image_meas.dat <==
h z1 z5 plane
0.1 -22.183 -19.51 -15.114
0.25 -14.076 -11.848 -8.8977
0.5 -8.0555 -7.6828 -5.006
1 -3.0614 -2.8733 -1.9191
2 0 0 0


==> data/plot/ring_image_model_z1.dat <==
h pred
0.02 -36.823
0.020551 -36.585
0.021118 -36.346
0.0217 -36.108
0.022298 -35.869
0.022913 -35.631
0.023544 -35.392
0.024193 -35.153
0.02486 -34.914
0.025546 -34.675
0.02625 -34.436
0.026973 -34.197
0.027717 -33.958
0.028481 -33.719
0.029266 -33.48
0.030073 -33.24
0.030902 -33.001
0.031754 -32.762
0.032629 -32.522
0.033529 -32.282
0.034453 -32.043
0.035403 -31.803
0.036378 -31.563
0.037381 -31.323
0.038412 -31.083
0.039471 -30.843
0.040559 -30.602
0.041677 -30.362
0.042826 -30.121
0.044006 -29.881
0.045219 -29.64
0.046466 -29.399
0.047747 -29.159
0.049063 -28.918
0.050415 -28.677
0.051805 -28.435
0.053233 -28.194
0.0547 -27.953
0.056208 -27.711
0.057758 -27.47
0.05935 -27.228
0.060986 -26.986
0.062667 -26.744
0.064395 -26.502
0.06617 -26.26
0.067994 -26.017
0.069868 -25.775
0.071794 -25.532
0.073773 -25.29
0.075807 -25.047
0.077896 -24.804
0.080044 -24.561
0.08225 -24.318
0.084517 -24.074
0.086847 -23.831
0.089241 -23.587
0.091701 -23.344
0.094229 -23.1
0.096827 -22.856
0.099496 -22.612
0.10224 -22.368
0.10506 -22.123
0.10795 -21.879
0.11093 -21.634
0.11399 -21.39
0.11713 -21.145
0.12036 -20.9
0.12368 -20.655
0.12708 -20.41
0.13059 -20.165
0.13419 -19.92
0.13789 -19.674
0.14169 -19.429
0.14559 -19.184
0.14961 -18.938
0.15373 -18.692
0.15797 -18.447
0.16232 -18.201
0.1668 -17.955
0.1714 -17.71
0.17612 -17.464
0.18098 -17.218
0.18596 -16.972
0.19109 -16.727
0.19636 -16.481
0.20177 -16.235
0.20733 -15.99
0.21305 -15.744
0.21892 -15.499
0.22496 -15.254
0.23116 -15.009
0.23753 -14.764
0.24408 -14.519
0.2508 -14.274
0.25772 -14.03
0.26482 -13.786
0.27212 -13.542
0.27962 -13.299
0.28733 -13.056
0.29525 -12.813
0.30339 -12.571
0.31176 -12.329
0.32035 -12.087
0.32918 -11.847
0.33825 -11.606
0.34758 -11.367
0.35716 -11.128
0.36701 -10.889
0.37712 -10.652
0.38752 -10.415
0.3982 -10.179
0.40918 -9.9439
0.42046 -9.7098
0.43205 -9.4767
0.44396 -9.2446
0.45619 -9.0136
0.46877 -8.7839
0.48169 -8.5553
0.49497 -8.3281
0.50861 -8.1022
0.52264 -7.8777
0.53704 -7.6548
0.55185 -7.4334
0.56706 -7.2137
0.58269 -6.9957
0.59875 -6.7795
0.61526 -6.5651
0.63222 -6.3527
0.64965 -6.1423
0.66755 -5.9339
0.68596 -5.7278
0.70486 -5.5239
0.7243 -5.3223
0.74426 -5.1231
0.76478 -4.9263
0.78586 -4.7321
0.80752 -4.5406
0.82978 -4.3517
0.85266 -4.1656
0.87616 -3.9824
0.90031 -3.802
0.92513 -3.6246
0.95063 -3.4503
0.97684 -3.279
1.0038 -3.111
1.0314 -2.9461
1.0599 -2.7845
1.0891 -2.6262
1.1191 -2.4713
1.15 -2.3198
1.1817 -2.1717
1.2142 -2.0271
1.2477 -1.886
1.2821 -1.7485
1.3174 -1.6145
1.3538 -1.484
1.3911 -1.3571
1.4294 -1.2338
1.4688 -1.1141
1.5093 -0.99794
1.5509 -0.88534
1.5937 -0.77629
1.6376 -0.67076
1.6827 -0.56874
1.7291 -0.47018
1.7768 -0.37505
1.8258 -0.28331
1.8761 -0.19493
1.9278 -0.10985
1.981 -0.028021
2.0356 0.050614
2.0917 0.12611
2.1493 0.19854
2.2086 0.26795
2.2695 0.33443
2.332 0.39803
2.3963 0.45883
2.4624 0.51691
2.5303 0.57234
2.6 0.6252


==> data/plot/ring_image_model_z5.dat <==
h pred
0.02 -32.864
0.020551 -32.631
0.021118 -32.397
0.0217 -32.164
0.022298 -31.93
0.022913 -31.697
0.023544 -31.464
0.024193 -31.23
0.02486 -30.997
0.025546 -30.764
0.02625 -30.531
0.026973 -30.298
0.027717 -30.066
0.028481 -29.833
0.029266 -29.6
0.030073 -29.368
0.030902 -29.136
0.031754 -28.903
0.032629 -28.671
0.033529 -28.439
0.034453 -28.207
0.035403 -27.975
0.036378 -27.744
0.037381 -27.512
0.038412 -27.281
0.039471 -27.049
0.040559 -26.818
0.041677 -26.587
0.042826 -26.356
0.044006 -26.125
0.045219 -25.895
0.046466 -25.664
0.047747 -25.434
0.049063 -25.204
0.050415 -24.974
0.051805 -24.744
0.053233 -24.514
0.0547 -24.285
0.056208 -24.056
0.057758 -23.827
0.05935 -23.598
0.060986 -23.369
0.062667 -23.14
0.064395 -22.912
0.06617 -22.684
0.067994 -22.456
0.069868 -22.229
0.071794 -22.001
0.073773 -21.774
0.075807 -21.547
0.077896 -21.32
0.080044 -21.094
0.08225 -20.868
0.084517 -20.642
0.086847 -20.416
0.089241 -20.191
0.091701 -19.966
0.094229 -19.741
0.096827 -19.517
0.099496 -19.293
0.10224 -19.069
0.10506 -18.846
0.10795 -18.623
0.11093 -18.4
0.11399 -18.177
0.11713 -17.955
0.12036 -17.734
0.12368 -17.513
0.12708 -17.292
0.13059 -17.071
0.13419 -16.851
0.13789 -16.632
0.14169 -16.413
0.14559 -16.194
0.14961 -15.976
0.15373 -15.758
0.15797 -15.541
0.16232 -15.324
0.1668 -15.108
0.1714 -14.892
0.17612 -14.677
0.18098 -14.462
0.18596 -14.248
0.19109 -14.035
0.19636 -13.822
0.20177 -13.609
0.20733 -13.398
0.21305 -13.187
0.21892 -12.976
0.22496 -12.767
0.23116 -12.558
0.23753 -12.349
0.24408 -12.142
0.2508 -11.935
0.25772 -11.729
0.26482 -11.523
0.27212 -11.319
0.27962 -11.115
0.28733 -10.912
0.29525 -10.71
0.30339 -10.509
0.31176 -10.309
0.32035 -10.109
0.32918 -9.9109
0.33825 -9.7134
0.34758 -9.5169
0.35716 -9.3213
0.36701 -9.1268
0.37712 -8.9332
0.38752 -8.7408
0.3982 -8.5494
0.40918 -8.3591
0.42046 -8.17
0.43205 -7.982
0.44396 -7.7952
0.45619 -7.6095
0.46877 -7.4251
0.48169 -7.242
0.49497 -7.0601
0.50861 -6.8795
0.52264 -6.7002
0.53704 -6.5223
0.55185 -6.3457
0.56706 -6.1705
0.58269 -5.9968
0.59875 -5.8245
0.61526 -5.6537
0.63222 -5.4844
0.64965 -5.3166
0.66755 -5.1503
0.68596 -4.9856
0.70486 -4.8226
0.7243 -4.6611
0.74426 -4.5014
0.76478 -4.3432
0.78586 -4.1868
0.80752 -4.0322
0.82978 -3.8793
0.85266 -3.7281
0.87616 -3.5788
0.90031 -3.4313
0.92513 -3.2856
0.95063 -3.1418
0.97684 -2.9999
1.0038 -2.86
1.0314 -2.7219
1.0599 -2.5859
1.0891 -2.4518
1.1191 -2.3197
1.15 -2.1896
1.1817 -2.0615
1.2142 -1.9355
1.2477 -1.8116
1.2821 -1.6897
1.3174 -1.5699
1.3538 -1.4523
1.3911 -1.3367
1.4294 -1.2233
1.4688 -1.112
1.5093 -1.0029
1.5509 -0.89589
1.5937 -0.79106
1.6376 -0.68839
1.6827 -0.58789
1.7291 -0.48955
1.7768 -0.39337
1.8258 -0.29937
1.8761 -0.20752
1.9278 -0.11782
1.981 -0.030282
2.0356 0.055115
2.0917 0.13838
2.1493 0.21952
2.2086 0.29854
2.2695 0.37547
2.332 0.45031
2.3963 0.52308
2.4624 0.5938
2.5303 0.66249
2.6 0.72917


==> data/plot/s21_with.dat <==
f s21
2.20078 -21.433
2.20235 -21.2789
2.20352 -21.2789
2.2047 -21.1248
2.20587 -21.1248
2.20744 -20.9707
2.20861 -20.8166
2.21018 -20.5855
2.21136 -20.5855
2.21253 -20.6626
2.2137 -20.5085
2.21488 -20.3544
2.21605 -20.3544
2.21723 -20.3544
2.2184 -20.3544
2.21958 -20.2003
2.22075 -20.3544
2.22193 -20.2003
2.2231 -20.2003
2.22428 -20.2003
2.22545 -20.2003
2.22662 -20.2003
2.2278 -20.2003
2.22897 -20.2003
2.23015 -20.3544
2.23132 -20.3544
2.2325 -20.3544
2.23367 -20.3544
2.23524 -20.5085
2.23641 -20.5085
2.23759 -20.5085
2.23876 -20.6626
2.23994 -20.6626
2.24111 -20.8166
2.24229 -20.8166
2.24346 -20.8166
2.24464 -20.8166
2.24581 -20.9707
2.24699 -20.9707
2.24816 -20.9707
2.24933 -20.9707
2.25051 -21.1248
2.25168 -21.1248
2.25286 -21.1248
2.25403 -21.2789
2.25521 -21.2789
2.25638 -21.2789
2.25756 -21.2789
2.25873 -21.2789
2.25991 -21.1248
2.26108 -21.1248
2.26226 -21.2789
2.26343 -21.2789
2.2646 -21.2789
2.26578 -21.1248
2.26695 -21.2789
2.26813 -21.1248
2.2693 -21.1248
2.27048 -21.1248
2.27165 -21.1248
2.27283 -21.1248
2.27439 -20.9707
2.27557 -20.8166
2.27674 -20.8166
2.27792 -20.8166
2.27909 -20.6626
2.28027 -20.6626
2.28144 -20.5085
2.28262 -20.5085
2.28379 -20.3544
2.28497 -20.3544
2.28614 -20.3544
2.28731 -20.2003
2.28849 -20.2003
2.29006 -20.0462
2.29123 -19.9692
2.2924 -19.9692
2.29358 -19.9692
2.29475 -19.7381
2.29593 -19.7381
2.2971 -19.584
2.29828 -19.584
2.29945 -19.584
2.30063 -19.584
2.30219 -19.4299
2.30337 -19.4299
2.30454 -19.4299
2.30611 -19.4299
2.30728 -19.4299
2.30846 -19.4299
2.30963 -19.4299
2.3112 -19.584
2.31237 -19.584
2.31355 -19.584
2.31472 -19.584
2.3159 -19.7381
2.31707 -19.7381
2.31864 -19.9692
2.31981 -19.9692
2.32099 -20.0462
2.32216 -20.0462
2.32334 -20.0462
2.32451 -20.2003
2.32569 -20.2003
2.32686 -20.3544
2.32803 -20.3544
2.32921 -20.3544
2.33078 -20.5085
2.33195 -20.6626
2.33312 -20.6626
2.3343 -20.6626
2.33547 -20.6626
2.33665 -20.6626
2.33782 -20.8166
2.33939 -20.8166
2.34056 -20.8166
2.34174 -20.6626
2.34291 -20.8166
2.34409 -20.8166
2.34565 -20.6626
2.34722 -20.6626
2.3484 -20.8166
2.34957 -20.6626
2.35074 -20.6626
2.35192 -20.6626
2.35309 -20.5085
2.35427 -20.5085
2.35544 -20.3544
2.35662 -20.3544
2.35779 -20.3544
2.35897 -20.3544
2.36014 -20.2003
2.36171 -20.2003
2.36327 -20.0462
2.36445 -19.9692
2.36562 -19.9692
2.3668 -19.9692
2.36797 -19.7381
2.36915 -19.584
2.37071 -19.4299
2.37189 -19.4299
2.37306 -19.2758
2.37424 -19.2758
2.37541 -19.2758
2.37698 -19.1217
2.37815 -18.9676
2.37933 -18.9676
2.3805 -18.9676
2.38168 -18.8136
2.38285 -18.8136
2.38402 -18.8136
2.3852 -18.8136
2.38637 -18.8136
2.38755 -18.8136
2.38872 -18.8136
2.3899 -18.8136
2.39107 -18.8136
2.39225 -18.8136
2.39342 -18.8136
2.3946 -18.8136
2.39577 -18.8136
2.39695 -18.8136
2.39812 -18.9676
2.39929 -18.9676
2.40047 -18.9676
2.40164 -18.9676
2.40282 -18.9676
2.40399 -19.1217
2.40517 -19.1217
2.40673 -19.2758
2.40791 -19.2758
2.40908 -19.2758
2.41026 -19.2758
2.41143 -19.2758
2.41261 -19.2758
2.41378 -19.2758
2.41496 -19.2758
2.41613 -19.2758
2.41731 -19.2758
2.41848 -19.2758
2.41966 -19.4299
2.42083 -19.2758
2.422 -19.2758
2.42318 -19.2758
2.42435 -19.2758
2.42553 -19.2758
2.4267 -19.2758
2.42788 -19.1217
2.42944 -19.1217
2.43062 -19.1217
2.43179 -19.1217
2.43297 -18.9676
2.43414 -18.9676
2.43532 -18.9676
2.43649 -18.8136
2.43767 -18.9676
2.43884 -18.8136
2.44002 -18.8136
2.44119 -18.8136
2.44237 -18.8136
2.44354 -18.8136
2.44471 -18.6595
2.44589 -18.6925
2.44706 -18.7255
2.44824 -18.7585
2.44941 -18.7915
2.45059 -18.8246
2.45176 -18.8576
2.45294 -18.8906
2.45411 -18.9236
2.45529 -18.9566
2.45646 -18.9676
2.45763 -18.9676
2.45881 -18.9676
2.45998 -19.1217
2.46116 -19.1217
2.46233 -19.1217
2.4639 -19.2758
2.46507 -19.2758
2.46625 -19.4299
2.46742 -19.4299
2.4686 -19.4299
2.46977 -19.584
2.47095 -19.584
2.47212 -19.7381
2.4733 -19.7381
2.47447 -19.7381
2.47604 -19.9692
2.47721 -19.9692
2.47839 -19.9692
2.47956 -20.0462
2.48074 -20.0462
2.48191 -20.0462
2.48308 -20.0462
2.48426 -20.0462
2.48543 -20.0462
2.48661 -20.0462
2.48778 -20.0462
2.48896 -20.0462
2.49013 -20.0462
2.49131 -20.0462
2.49248 -20.0462
2.49366 -20.0462
2.49483 -20.0462
2.49601 -19.9692
2.49718 -19.9692
2.49836 -19.9692
2.49953 -19.661
2.5007 -19.7381
2.50188 -19.7381
2.50305 -19.7381
2.50423 -19.7381
2.5054 -19.584
2.50697 -19.4299
2.50814 -19.4299
2.50932 -19.2758
2.51049 -19.4299
2.51167 -19.2758
2.51284 -19.1217
2.51402 -19.1217
2.51519 -19.1217
2.51637 -19.1217
2.51754 -18.9676
2.51872 -18.9676
2.51989 -18.9676
2.52107 -18.9676
2.52224 -18.9676
2.52341 -18.8136
2.52459 -18.9676
2.52616 -18.8136
2.52733 -18.8136
2.5285 -18.8136
2.52968 -18.8136
2.53085 -18.8136
2.53203 -18.8136
2.5332 -18.8136
2.53438 -18.9676
2.53555 -18.9676
2.53673 -18.9676
2.5379 -18.9676
2.53908 -18.9676
2.54025 -19.1217
2.54142 -19.1217
2.5426 -19.1217
2.54377 -19.1217
2.54495 -19.1217
2.54612 -19.1217
2.5473 -19.1217
2.54887 -19.2758
2.55004 -19.2758
2.55121 -19.2758
2.55239 -19.2758
2.55356 -19.2758
2.55474 -19.2758
2.55591 -19.2758
2.55709 -19.4299
2.55826 -19.2758
2.55944 -19.2758
2.56061 -19.2758
2.56178 -19.4299
2.56296 -19.4299
2.56413 -19.4299
2.56531 -19.4299
2.56648 -19.4299
2.56766 -19.4299
2.56883 -19.2758
2.57001 -19.4299
2.57118 -19.4299
2.57236 -19.4299
2.57353 -19.4299
2.57471 -19.4299
2.57588 -19.4299
2.57706 -19.4299
2.57823 -19.4299
2.5794 -19.4299
2.58058 -19.4299
2.58175 -19.4299
2.58293 -19.4299
2.5841 -19.584
2.58528 -19.584
2.58645 -19.584
2.58763 -19.7381
2.5888 -19.7381
2.58998 -19.7381
2.59115 -19.7381
2.59233 -19.9692
2.5935 -19.9692
2.59468 -20.0462
2.59585 -20.0462
2.59702 -20.0462
2.5982 -20.0462
2.59937 -19.9692
2.60055 -20.2003
2.60172 -20.2003
2.6029 -20.3544
2.60407 -20.3544
2.60564 -20.5085
2.60681 -20.5085
2.60799 -20.6626
2.60916 -20.6626
2.61034 -20.6626
2.61151 -20.8166
2.61269 -20.8166
2.61386 -20.9707
2.61504 -20.9707
2.61621 -20.9707
2.61738 -21.1248
2.61856 -21.2789
2.61973 -21.1248
2.62091 -21.2789
2.62208 -21.433
2.62326 -21.433
2.62443 -21.433
2.62561 -21.433
2.62678 -21.5871
2.62913 -21.7411
2.6303 -21.8952
2.63148 -21.7411
2.63266 -21.8952
2.63383 -21.8952
2.635 -22.0493
2.63618 -22.0493
2.63735 -22.2034
2.63853 -22.2034
2.64009 -22.3575
2.64166 -22.6656
2.64283 -22.6656
2.64401 -22.6656
2.64518 -22.8197
2.64636 -22.9738
2.64753 -23.1279
2.64871 -23.1279
2.64988 -23.282
2.65106 -23.4361
2.65223 -23.5901
2.65341 -23.7442
2.65458 -23.7442
2.65576 -24.0524
2.65732 -24.3606
2.6585 -24.3606
2.65967 -24.6687
2.66124 -24.8228
2.66241 -24.9769
2.66398 -25.2851
2.66515 -25.2851
2.66672 -25.5932
2.66789 -25.7473
2.66907 -25.9014
2.67063 -26.2096
2.6722 -26.3636
2.67338 -26.5177
2.67494 -26.8259
2.67612 -26.98
2.67729 -27.1341
2.67886 -27.2881
2.68003 -27.5963
2.68121 -27.7504
2.68238 -27.9045
2.68356 -28.0586
2.68512 -28.3667
2.68669 -28.5208
2.68786 -28.829
2.68904 -28.9831
2.6906 -29.2912
2.69217 -29.4453
2.69374 -29.9076
2.6953 -30.1387
2.69648 -30.5239
2.69765 -30.678
2.69882 -30.9861


==> data/plot/s21_wo.dat <==
f s21
2.2 -67.1186
2.20157 -66.6564
2.20313 -70.1233
2.20431 -76.4407
2.20548 -78.7519
2.20705 -82.8351
2.209 -70.7396
2.21096 -68.3513
2.21253 -66.6564
2.21449 -63.9599
2.21645 -60.9553
2.21801 -60.5701
2.21958 -58.49
2.22075 -57.4884
2.22271 -57.0262
2.22388 -57.3344
2.22506 -56.641
2.22662 -56.8721
2.2278 -57.1803
2.22897 -57.3344
2.23054 -56.9492
2.23211 -56.1017
2.23328 -55.9476
2.23485 -55.0231
2.23641 -54.4068
2.23759 -53.7134
2.23876 -54.2527
2.23994 -54.869
2.2415 -54.792
2.24346 -53.9445
2.24464 -54.0986
2.24659 -54.869
2.24777 -56.1787
2.24894 -55.7165
2.2509 -56.8721
2.25208 -57.9507
2.25364 -57.3344
2.25521 -57.4884
2.25638 -56.7951
2.25795 -56.1787
2.25912 -55.3313
2.2603 -53.9445
2.26147 -53.9445
2.26304 -52.8659
2.26421 -53.02
2.26578 -53.1741
2.26695 -53.6364
2.26813 -53.7134
2.2693 -53.3282
2.27087 -54.869
2.27204 -54.7149
2.27322 -54.7149
2.27439 -53.8675
2.27596 -53.7904
2.27713 -54.2527
2.27831 -53.9445
2.27948 -53.9445
2.28105 -54.5609
2.28262 -54.5609
2.28418 -54.5609
2.28536 -55.3313
2.28771 -55.3313
2.28927 -55.3313
2.29045 -55.4854
2.29201 -55.4854
2.29397 -57.2573
2.29593 -56.4099
2.2971 -56.641
2.29828 -57.4884
2.29945 -56.0247
2.30102 -55.9476
2.30219 -55.0231
2.30337 -54.3297
2.30572 -54.0986
2.30689 -54.792
2.30807 -53.9445
2.30924 -54.7149
2.31041 -54.2527
2.31237 -53.7904
2.31355 -53.9445
2.31472 -54.5609
2.3159 -54.2527
2.31746 -54.1757
2.31864 -54.5609
2.3202 -55.0231
2.32138 -54.869
2.32255 -53.7904
2.32451 -54.0986
2.32569 -53.7904
2.32686 -53.7134
2.32803 -54.7149
2.32921 -54.1757
2.33156 -54.4838
2.33273 -54.2527
2.33391 -54.4838
2.33547 -54.6379
2.33665 -54.2527
2.33821 -55.0231
2.33978 -54.0986
2.34174 -54.4068
2.34291 -54.0986
2.34409 -53.7904
2.34565 -54.2527
2.34683 -54.0986
2.348 -53.4823
2.34957 -53.02
2.35074 -53.6364
2.3527 -53.8675
2.35388 -53.9445
2.35544 -53.9445
2.35662 -53.6364
2.35779 -53.4823
2.35936 -53.9445
2.36092 -53.1741
2.36249 -53.6364
2.36367 -53.7904
2.36484 -53.6364
2.36601 -53.4823
2.36758 -54.1757
2.36876 -53.7904
2.36993 -53.9445
2.3711 -53.6364
2.37228 -54.0986
2.37345 -54.2527
2.37463 -53.9445
2.3758 -53.9445
2.37698 -54.4068
2.37854 -54.792
2.38011 -54.5609
2.38168 -55.2542
2.38285 -55.4854
2.38442 -56.4099
2.38559 -55.7935
2.38716 -56.5639
2.38872 -56.8721
2.3899 -57.3344
2.39107 -57.6425
2.39264 -59.3374
2.39381 -59.1063
2.39499 -60.2619
2.39616 -61.0324
2.39734 -63.4206
2.3989 -61.9569
2.40008 -61.0324
2.40125 -60.416
2.40243 -57.7966
2.40399 -59.7997
2.40517 -63.4206
2.40673 -67.1957
2.40791 -66.8875
2.40908 -69.8151
2.41065 -68.0431
2.41182 -67.2727
2.41339 -79.0601
2.41496 -67.0416
2.41613 -70.2773
2.41731 -69.9692
2.41887 -69.584
2.42005 -69.3529
2.42122 -66.1171
2.4224 -69.7381
2.42357 -66.4253
2.42514 -65.963
2.42631 -67.812
2.42788 -66.2712
2.42984 -69.1217
2.4314 -65.8089
2.43258 -60.0308
2.43375 -61.9569
2.43493 -63.4977
2.4361 -62.4191
2.43767 -60.7242
2.43923 -64.4222
2.44041 -64.114
2.44158 -61.1864
2.44276 -60.1079
2.44393 -60.6471
2.4455 -59.9485
2.44667 -59.5579
2.44785 -59.1674
2.44902 -58.7769
2.4502 -58.3864
2.45137 -57.9959
2.45255 -57.6053
2.45372 -57.2148
2.45489 -56.8243
2.45607 -56.5639
2.45724 -56.5639
2.45842 -56.718
2.45998 -57.7966
2.46116 -57.0262
2.46233 -57.2573
2.4639 -58.0277
2.46586 -58.7211
2.46781 -59.0293
2.46899 -61.2635
2.47016 -59.3374
2.47134 -58.4129
2.4729 -60.4931
2.47408 -61.0324
2.47604 -60.1849
2.47721 -59.7227
2.47839 -60.8012
2.47956 -62.265
2.48113 -63.4977
2.4823 -63.4977
2.48348 -63.7288
2.48583 -60.2619
2.487 -59.9538
2.48818 -59.4145
2.48935 -59.9538
2.49131 -60.1849
2.49287 -57.0262
2.49405 -57.7966
2.49522 -57.9507
2.49679 -60.2619
2.49836 -59.0293
2.49953 -60.0308
2.5007 -56.9492
2.50227 -59.6456
2.50384 -56.718
2.5054 -57.7966
2.50658 -57.4884
2.50854 -58.8752
2.50971 -58.1818
2.51128 -58.7211
2.51284 -57.7196
2.51402 -58.7211
2.51558 -59.1834
2.51715 -57.6425
2.51911 -57.6425
2.52028 -59.1834
2.52185 -58.4129
2.52341 -57.9507
2.52498 -58.2589
2.52616 -58.2589
2.52733 -57.3344
2.5285 -57.6425
2.52968 -57.3344
2.53125 -58.1048
2.53359 -58.6441
2.53477 -56.7951
2.53594 -58.6441
2.53751 -58.6441
2.53908 -57.4114
2.54142 -56.0247
2.5426 -56.718
2.54377 -56.1017
2.54534 -55.3313
2.54651 -55.1002
2.54769 -54.1757
2.54926 -55.4854
2.55082 -54.9461
2.55317 -54.2527
2.55435 -54.5609
2.55552 -54.869
2.55709 -54.5609
2.55826 -54.5609
2.55944 -56.4099
2.561 -55.9476
2.56218 -55.3313
2.56335 -54.4068
2.56453 -55.1772
2.5657 -55.6394
2.56727 -55.4854
2.56844 -55.4854
2.5704 -56.2558
2.57197 -55.0231
2.57353 -55.9476
2.57471 -56.0247
2.57588 -55.0231
2.57745 -56.1787
2.57862 -54.869
2.5798 -55.0231
2.58097 -55.1772
2.58215 -54.0216
2.58332 -54.2527
2.58449 -56.4869
2.58606 -57.6425
2.58763 -54.792
2.5888 -56.4099
2.58998 -56.5639
2.59154 -55.1772
2.59272 -57.1032
2.59389 -55.4854
2.59507 -56.1017
2.59663 -57.2573
2.59781 -56.5639
2.59898 -56.718
2.60055 -56.8721
2.60172 -56.5639
2.60407 -56.2558
2.60525 -56.1017
2.60681 -55.7935
2.60799 -55.4083
2.60916 -56.1017
2.61034 -54.6379
2.61151 -56.2558
2.61347 -57.0262
2.61464 -56.8721
2.61582 -56.718
2.61699 -57.3344
2.61817 -57.3344
2.61934 -57.5655
2.62091 -56.4099
2.62248 -56.9492
2.62365 -55.4083
2.62521 -55.2542
2.62678 -56.3328
2.62835 -54.792
2.62952 -55.0231
2.6307 -55.1002
2.63266 -55.4083
2.63461 -56.4869
2.63579 -56.8721
2.63696 -57.1032
2.63814 -57.6425
2.6397 -59.7997
2.64088 -57.7196
2.64244 -57.4884
2.64362 -57.7966
2.64518 -55.9476
2.64675 -56.2558
2.64792 -55.9476
2.6491 -55.3313
2.65027 -55.4854
2.65184 -53.9445
2.65341 -54.0986
2.65497 -52.6348
2.65654 -52.5578
2.6581 -51.6333
2.65967 -52.4037
2.66124 -52.0955
2.6628 -51.7874
2.66398 -52.4037
2.66515 -52.5578
2.66672 -52.4037
2.66868 -51.7874
2.66985 -53.7904
2.67181 -52.2496
2.67298 -52.5578
2.67533 -53.4052
2.67651 -52.5578
2.67847 -53.4823
2.67964 -53.4823
2.68081 -53.2512
2.68238 -53.4823
2.68356 -53.4823
2.68473 -53.2512
2.6863 -54.4068
2.68747 -53.02
2.68904 -52.2496
2.69021 -52.5578
2.69178 -52.2496
2.69334 -53.0971
2.69452 -52.4037
2.69569 -52.6348
2.69726 -53.1741
2.69843 -52.8659


==> data/plot/wlan_rate_ant.dat <==
tx rate
-20 19.24
-14 38.22
-8 63.05
-2 64.7833
2 65
8 64.7833


==> data/plot/wlan_rate_cpl.dat <==
tx rate
-20 65
-14 65
-8 65
-2 65
2 65
8 65


==> data/plot/wlan_rssi_ant.dat <==
tx rssi
-20 -71.97
-14 -65.9925
-8 -60
-2 -52.982
2 -49
8 -42.088


==> data/plot/wlan_rssi_cpl.dat <==
tx rssi
-20 -43
-14 -39.006
-8 -33.49
-2 -28.018
2 -24.628
8 -18.284

